Joint HST, VLT/MUSE and XMM-Newton observations to constrain the mass distribution of the two strong lensing galaxy clusters: MACS J0242.5-2132 & MACS J0949.8+1708

We present the strong lensing analysis of two galaxy clusters: MACS J0242.5-2132 (MACS J0242, $z=0.313$) and MACS J0949.8+1708 (MACS J0949, $z=0.383$). Their total matter distributions are constrained thanks to the powerful combination of observations with the Hubble Space Telescope and the MUSE instrument. Using these observations, we precisely measure the redshift of six multiple image systems in MACS J0242, and two in MACS J0949. We also include four multiple image systems in the latter cluster identified in HST imaging without MUSE redshift measurements. For each cluster, our best-fit mass model consists of a single cluster-scale halo, and 57 (170) galaxy-scale halos for MACS J0242 (MACS J0949). Multiple images positions are predicted with a $rms$ 0.39 arcsec and 0.15 arcsec for MACS J0242 and MACS J0949 models respectively. From these mass models, we derive aperture masses of $M(R<$200 kpc$) = 1.67_{-0.05}^{+0.03}\times 10^{14} M_{\odot}$, and $M(R<$200 kpc$) = 2.00_{-0.20}^{+0.05}\times 10^{14} M_{\odot}$. Combining our analysis with X-ray observations from the XMM-Newton Observatory, we show that MACS J0242 appears to be a relatively relaxed cluster, while conversely, MACS J0949 shows a relaxing post-merger state. At 200 kpc, X-ray observations suggest the hot gas fraction to be respectively $f_g = 0.115^{+0.003}_{-0.004}$ and $0.053^{+0.007}_{-0.006}$ for MACS J0242 and MACS J0949. MACS J0242 being relaxed, its density profile is very well fitted by a NFW distribution, in agreement with X-ray observations. Finally, the strong lensing analysis of MACS J0949 suggests a flat dark matter density distribution in the core, between 10 and 100 kpc. This appears consistent with X-ray observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
